On topological obstructions to global stabilization of an inverted pendulum

We consider a classical problem of control of an inverted pendulum by means of a horizontal motion of its pivot point. We suppose that the control law can be non-autonomous and non-periodic w.r.t. the position of the pendulum. It is shown that global stabilization of the vertical upward position of the pendulum cannot be obtained for any Lipschitz control law, provided some natural assumptions. Moreover, we show that there always exists a solution separated from the vertical position and along which the pendulum never becomes horizontal. Hence, we also prove that global stabilization cannot be obtained in the system where the pendulum can impact the horizontal plane (for any mechanical model of impact). Similar results are presented for several analogous systems: a pendulum on a cart, a spherical pendulum, and a pendulum with an additional torque control.

==> control-V.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'control-V.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{768.01425781bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56309813)%
    \put(0,0){\includegraphics[width=\unitlength]{control-V.pdf}}%
    \put(0.50540043,0.52237592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle p \,\geqslant\, 0,\, q \,= \,\pi}$}}}%
    \put(0.09324924,0.03448276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle p \,\leqslant \,0,\, q\, =\, 0}$}}}%
    \put(0.04343232,0.47496248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle p}$}}}%
    \put(0.11623389,0.42485415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle q}$}}}%
    \put(0.69274621,0.07343289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle t}$}}}%
    \put(0.30232148,0.16563013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\scriptstyle V =\, \varepsilon}$}}}%
  \end{picture}%
\endgroup%

